Analytical travelling vortex solutions of hyperbolic equations for validating very high order schemes

Testing the order of accuracy of (very) high order methods for shallow water (and Euler) equations is a delicate operation and the test cases are the crucial starting point of this operation. We provide a short derivation of vortex-like analytical solutions in 2 dimensions for the shallow water equations (and, hence, Euler equations) that can be used to test the order of accuracy of numerical methods. These solutions have different smoothness in their derivatives (up to $\mathcal C^\infty$) and can be used accordingly to the order of accuracy of the scheme to test.

==> data/SteadyVortexExp/p2/ErrorL1_0008_0008.dat <==
   4.8947287430067300E-004   3.6137273192842390E-003   3.6134167132196560E-003


==> data/SteadyVortexExp/p2/ErrorL1_0016_0016.dat <==
   3.5764455928926232E-004   1.9621370809643334E-003   1.9623559804070800E-003


==> data/SteadyVortexExp/p2/ErrorL1_0032_0032.dat <==
   1.3615220287850475E-004   7.8170343401097854E-004   7.8151225866176903E-004


==> data/SteadyVortexExp/p2/ErrorL1_0064_0064.dat <==
   3.0396201084469603E-005   2.1674667709845801E-004   2.1676152018903561E-004


==> data/SteadyVortexExp/p2/ErrorL1_0128_0128.dat <==
   3.6403483666656459E-006   4.3448496645025183E-005   4.3445303497640710E-005


==> data/SteadyVortexExp/p2/ErrorL1_0256_0256.dat <==
   2.7144629251297698E-007   4.9255330081788307E-006   4.9255879210740718E-006


==> data/SteadyVortexExp/p2/ErrorL1_0512_0512.dat <==
   1.0881198017605534E-008   3.5171237628662452E-007   3.5171304931177071E-007


==> data/SteadyVortexExp/p2/ErrorL1_1024_1024.dat <==
   4.2692489347848688E-010   1.3501712188739501E-008   1.3501991884452680E-008


==> data/SteadyVortexExp/p3/ErrorL1_0008_0008.dat <==
   3.8408772313106194E-004   3.1558762669544934E-003   3.1551263550045490E-003


==> data/SteadyVortexExp/p3/ErrorL1_0016_0016.dat <==
   1.8909087153426646E-004   1.5618161868810969E-003   1.5620128752713604E-003


==> data/SteadyVortexExp/p3/ErrorL1_0032_0032.dat <==
   1.1528309510773689E-004   6.1712218740106494E-004   6.1711142848281948E-004


==> data/SteadyVortexExp/p3/ErrorL1_0064_0064.dat <==
   2.5489143721836393E-005   1.6156919929096928E-004   1.6156840947453242E-004


==> data/SteadyVortexExp/p3/ErrorL1_0128_0128.dat <==
   2.7821153035851559E-006   2.7098809939943381E-005   2.7098861665191114E-005


==> data/SteadyVortexExp/p3/ErrorL1_0256_0256.dat <==
   1.6187201110216180E-007   2.7326577759505615E-006   2.7326421765088915E-006


==> data/SteadyVortexExp/p3/ErrorL1_0512_0512.dat <==
   5.6087929178780623E-009   1.3524101273315789E-007   1.3524031353351904E-007


==> data/SteadyVortexExp/p3/ErrorL1_1024_1024.dat <==
   2.3752434811918481E-010   5.5868152789912442E-009   5.5867521626751278E-009


==> data/SteadyVortexExp/p4/ErrorL1_0008_0008.dat <==
   4.3651938032346002E-004   2.8826067498703158E-003   2.8936284078760286E-003


==> data/SteadyVortexExp/p4/ErrorL1_0016_0016.dat <==
   2.9119951240989773E-004   1.2925420177462758E-003   1.2926533875335221E-003


==> data/SteadyVortexExp/p4/ErrorL1_0032_0032.dat <==
   1.1553637881737998E-004   5.6568409430944318E-004   5.6572608209459036E-004


==> data/SteadyVortexExp/p4/ErrorL1_0064_0064.dat <==
   2.5391839736248596E-005   1.4722343101931980E-004   1.4721343049692350E-004


==> data/SteadyVortexExp/p4/ErrorL1_0128_0128.dat <==
   2.6795210865744967E-006   2.3153062954444155E-005   2.3150355084586111E-005


==> data/SteadyVortexExp/p4/ErrorL1_0256_0256.dat <==
   1.4484631432241372E-007   2.2721978135904201E-006   2.2721969149741367E-006


==> data/SteadyVortexExp/p4/ErrorL1_0512_0512.dat <==
   4.7972737487755348E-009   1.0174452967107750E-007   1.0174396613495122E-007


==> data/SteadyVortexExp/p4/ErrorL1_1024_1024.dat <==
   2.0882166493561845E-010   4.3387789162322688E-009   4.3388504079950558E-009


==> data/SteadyVortexExp/p5/ErrorL1_0008_0008.dat <==
   4.6074023117647148E-004   2.7280838179861294E-003   2.7334132836173571E-003


==> data/SteadyVortexExp/p5/ErrorL1_0016_0016.dat <==
   2.9737266932246698E-004   1.3498056239132918E-003   1.3497313871611892E-003


==> data/SteadyVortexExp/p5/ErrorL1_0032_0032.dat <==
   9.7074950080742214E-005   5.1988904966254333E-004   5.1980356639360725E-004


==> data/SteadyVortexExp/p5/ErrorL1_0064_0064.dat <==
   2.5842056210007610E-005   1.4285196400776225E-004   1.4284975658769735E-004


==> data/SteadyVortexExp/p5/ErrorL1_0128_0128.dat <==
   2.7844372583889196E-006   2.2122243690930166E-005   2.2121792918890659E-005


==> data/SteadyVortexExp/p5/ErrorL1_0256_0256.dat <==
   1.4939454808312688E-007   2.1571266872326613E-006   2.1571865176920729E-006


==> data/SteadyVortexExp/p5/ErrorL1_0512_0512.dat <==
   4.8651823767613759E-009   9.6036395679955001E-008   9.6038541663403622E-008


==> data/SteadyVortexExp/p5/ErrorL1_1024_1024.dat <==
   2.0728107663166304E-010   4.1321685374317791E-009   4.1322138270135017E-009


==> data/SteadyVortexTan/p2/ErrorL1_0008_0008.dat <==
   4.8142720631031907E-004   3.6068433340676518E-003   3.6067176883110112E-003


==> data/SteadyVortexTan/p2/ErrorL1_0016_0016.dat <==
   3.5678985895988991E-004   1.9335160014466546E-003   1.9337531991494006E-003


==> data/SteadyVortexTan/p2/ErrorL1_0032_0032.dat <==
   1.3366613101881044E-004   7.6669636898192377E-004   7.6660397374151768E-004


==> data/SteadyVortexTan/p2/ErrorL1_0064_0064.dat <==
   2.9693321695307967E-005   2.1276286490022348E-004   2.1278476156634277E-004


==> data/SteadyVortexTan/p2/ErrorL1_0128_0128.dat <==
   3.5711226952162884E-006   4.2624159902309828E-005   4.2627131443662544E-005


==> data/SteadyVortexTan/p2/ErrorL1_0256_0256.dat <==
   2.6619259749008757E-007   4.8320036123017483E-006   4.8319457885270653E-006


==> data/SteadyVortexTan/p2/ErrorL1_0512_0512.dat <==
   1.0667604731464162E-008   3.4438959234234020E-007   3.4438822532170814E-007


==> data/SteadyVortexTan/p2/ErrorL1_1024_1024.dat <==
   4.1854109396385423E-010   1.3214026035956891E-008   1.3214445459380371E-008


==> data/SteadyVortexTan/p3/ErrorL1_0008_0008.dat <==
   3.5606947658240601E-004   3.0099156653323848E-003   3.0046454146508070E-003


==> data/SteadyVortexTan/p3/ErrorL1_0016_0016.dat <==
   1.7246252880022276E-004   1.3226480310470246E-003   1.3226343813603982E-003


==> data/SteadyVortexTan/p3/ErrorL1_0032_0032.dat <==
   1.0161734051038283E-004   5.0615200057757233E-004   5.0611236009353027E-004


==> data/SteadyVortexTan/p3/ErrorL1_0064_0064.dat <==
   1.9298985890433640E-005   1.2311464541831080E-004   1.2310867283443116E-004


==> data/SteadyVortexTan/p3/ErrorL1_0128_0128.dat <==
   2.0556461878997042E-006   1.9416234273895796E-005   1.9416391982463203E-005


==> data/SteadyVortexTan/p3/ErrorL1_0256_0256.dat <==
   1.1125918775669389E-007   1.9037496969731732E-006   1.9037445458549684E-006


==> data/SteadyVortexTan/p3/ErrorL1_0512_0512.dat <==
   3.8136293814494966E-009   8.5076932806361899E-008   8.5076913972700188E-008


==> data/SteadyVortexTan/p3/ErrorL1_1024_1024.dat <==
   1.7017574862479881E-010   3.5468939284145300E-009   3.5467977747522850E-009


==> data/SteadyVortexTan/p4/ErrorL1_0008_0008.dat <==
   4.2393332264763391E-004   2.5982095128523224E-003   2.6029425185833733E-003


==> data/SteadyVortexTan/p4/ErrorL1_0016_0016.dat <==
   2.2957289549123362E-004   1.1833060127970408E-003   1.1832287972478300E-003


==> data/SteadyVortexTan/p4/ErrorL1_0032_0032.dat <==
   8.1808836054562983E-005   3.7114884399612089E-004   3.7117202009275311E-004


==> data/SteadyVortexTan/p4/ErrorL1_0064_0064.dat <==
   1.5137150955527620E-005   8.5665880856358192E-005   8.5670757901769418E-005


==> data/SteadyVortexTan/p4/ErrorL1_0128_0128.dat <==
   1.4963623957848021E-006   1.1769122913014124E-005   1.1768348066301658E-005


==> data/SteadyVortexTan/p4/ErrorL1_0256_0256.dat <==
   6.8998982757110668E-008   1.0371990525116172E-006   1.0371925771780134E-006


==> data/SteadyVortexTan/p4/ErrorL1_0512_0512.dat <==
   2.2687304663998776E-009   3.8990515173259659E-008   3.8990643507335390E-008


==> data/SteadyVortexTan/p4/ErrorL1_1024_1024.dat <==
   1.1098051443871110E-010   1.7128007493856750E-009   1.7127572684343556E-009


==> data/SteadyVortexTan/p5/ErrorL1_0008_0008.dat <==
   3.7055262933707867E-004   2.1548120866325322E-003   2.1572041136274644E-003


==> data/SteadyVortexTan/p5/ErrorL1_0016_0016.dat <==
   1.9202843072880582E-004   1.1319000543560435E-003   1.1314918934629092E-003


==> data/SteadyVortexTan/p5/ErrorL1_0032_0032.dat <==
   7.1586794939007743E-005   3.5299140183549704E-004   3.5298855917852563E-004


==> data/SteadyVortexTan/p5/ErrorL1_0064_0064.dat <==
   1.3066608042904953E-005   6.9017028627243025E-005   6.9016021556528472E-005


==> data/SteadyVortexTan/p5/ErrorL1_0128_0128.dat <==
   1.2198695206248845E-006   8.4516731563740035E-006   8.4519118420028620E-006


==> data/SteadyVortexTan/p5/ErrorL1_0256_0256.dat <==
   5.1699772065129515E-008   6.6881881934346755E-007   6.6881789682386328E-007


==> data/SteadyVortexTan/p5/ErrorL1_0512_0512.dat <==
   1.6946974623877178E-009   2.4004356608020597E-008   2.4003991889476602E-008


==> data/SteadyVortexTan/p5/ErrorL1_1024_1024.dat <==
   8.3772376686995923E-011   1.0564506790572800E-009   1.0564272305609814E-009

